A MASH simulation of the photoexcited dynamics of cyclobutanone

In response to a community prediction challenge, we simulate the nonadiabatic dynamics of cyclobutanone using the mapping approach to surface hopping (MASH). We consider the first 500 fs of relaxation following photo-excitation to the S2 state and predict the corresponding time-resolved electron-diffraction signal that will be measured by the planned experiment. 397 ab-initio trajectories were obtained on the fly with state-averaged complete active space self-consistent field (SA-CASSCF) using a (12,11) active space. To obtain an estimate of the potential systematic error 198 of the trajectories were calculated using an aug-cc-pVDZ basis set and 199 with a 6-31+G* basis set. MASH is a recently proposed independent trajectory method for simulating nonadiabatic dynamics, originally derived for two-state problems. As there are three relevant electronic states in this system, we used a newly developed multi-state generalisation of MASH for the simulation: the uncoupled spheres multi-state MASH method (unSMASH). This study therefore serves both as an investigation of the photo-dissociation dynamics of cyclobutanone, and also as a demonstration of the applicability of unSMASH to ab-initio simulations. In line with previous experimental studies, we observe that the simulated dynamics is dominated by three sets of dissociation products, C3H6+CO, C2H4+C2H2O and C2H4+CH2+CO, and we interpret our predicted electron-diffraction signal in terms of the key features of the associated dissociation pathways.

==> supplementary/geoms/README.txt <==
Details about the xyz files of important geometries.

c2v.xyz: Saddle-point geometry on S0 with C2v symmetry, B3LYP/def2-TZVP.
cb_prod1.xyz: Product set I, as defined in the main text.
cb_prod2.xyz: Product set II, as defined in the main text.
cb_prod3.xyz: Product set III, as defined in the main text.

xyz_files_631G/cb_s1.xyz: Minimum on S1, 3-state SA-CASSCF/6-31+G* with AS3 active space.
xyz_files_631G/cb_s2.xyz: Minimum on S2, 3-state SA-CASSCF/6-31+G* with AS3 active space.
xyz_files_631G/cb_s1s0_1.xyz: MECI between S0 and S1, 3-state SA-CASSCF/6-31+G* with AS3 active space.
xyz_files_631G/cb_s1s0_2.xyz: MECI between S0 and S1, 3-state SA-CASSCF/6-31+G* with AS3 active space.
xyz_files_631G/cb_s1s0_3.xyz: MECI between S0 and S1, 3-state SA-CASSCF/6-31+G* with AS3 active space.
xyz_files_631G/cb_s2s1.xyz: MECI between S1 and S2, 3-state SA-CASSCF/6-31+G* with AS3 active space.
xyz_files_631G/cb_s1-s2_ci2.xyz: MECI between S1 and S2, 3-state SA-CASSCF/6-31+G* with AS3 active space.
xyz_files_631G/cb_s1-s2_ci3.xyz: MECI between S1 and S2, 3-state SA-CASSCF/6-31+G* with AS3 active space.
xyz_files_631G/cb_s1t1.xyz: MECP between S1 and T1, 5-state (3S+2T) SA-CASSCF/6-31+G* with AS3 active space.
xyz_files_631G/cb_s2t2.xyz: MECP between S2 and T2, 5-state (3S+2T) SA-CASSCF/6-31+G* with AS3 active space.
xyz_files_631G/cb_t1t0.xyz: MECP between T1 and S0, 5-state (3S+2T) SA-CASSCF/6-31+G* with AS3 active space.

xyz_files_avdz/cb_s1.xyz: Minimum on S1, 3-state SA-CASSCF/aug-cc-pVDZ with AS3 active space.
xyz_files_avdz/cb_s2.xyz: Minimum on S2, 3-state SA-CASSCF/aug-cc-pVDZ with AS3 active space.
xyz_files_avdz/cb_s0-s1_ci1.xyz: MECI between S0 and S1, 3-state SA-CASSCF/aug-cc-pVDZ with AS3 active space.
xyz_files_avdz/cb_s0-s1_ci2.xyz: MECI between S0 and S1, 3-state SA-CASSCF/aug-cc-pVDZ with AS3 active space.
xyz_files_avdz/cb_s0-s1_ci3.xyz: MECI between S0 and S1, 3-state SA-CASSCF/aug-cc-pVDZ with AS3 active space.
xyz_files_avdz/cb_s1-s2_ci1.xyz: MECI between S1 and S2, 3-state SA-CASSCF/aug-cc-pVDZ with AS3 active space.
xyz_files_avdz/cb_s1-s2_ci2.xyz: MECI between S1 and S2, 3-state SA-CASSCF/aug-cc-pVDZ with AS3 active space.
xyz_files_avdz/cb_s1-s2_ci3.xyz: MECI between S1 and S2, 3-state SA-CASSCF/aug-cc-pVDZ with AS3 active space.


